DataDreamer: A Tool for Synthetic Data Generation and Reproducible LLM Workflows

Large language models (LLMs) have become a dominant and important tool for NLP researchers in a wide range of tasks. Today, many researchers use LLMs in synthetic data generation, task evaluation, fine-tuning, distillation, and other model-in-the-loop research workflows. However, challenges arise when using these models that stem from their scale, their closed source nature, and the lack of standardized tooling for these new and emerging workflows. The rapid rise to prominence of these models and these unique challenges has had immediate adverse impacts on open science and on the reproducibility of work that uses them. In this paper, we introduce DataDreamer, an open source Python library that allows researchers to write simple code to implement powerful LLM workflows. DataDreamer also helps researchers adhere to best practices that we propose to encourage open science and reproducibility. The library and documentation are available at https://github.com/datadreamer-dev/DataDreamer .

==> resources/examples/synthetic_data_card.json <==
{
    "data_card": {
        "Generate Research Paper Abstracts": {
            "Date & Time": "<DATE_TIME_HERE>",
            "Model Name": [
                "gpt-4"
            ],
            "Model Card": [
                "https://cdn.openai.com/papers/gpt-4-system-card.pdf"
            ],
            "License Information": [
                "https://openai.com/policies"
            ],
            "Citation Information": [
                "@article{OpenAI2023GPT4TR,\n  title={GPT-4 Technical Report},\n  author={OpenAI},\n  journal={ArXiv},\n  year={2023},\n  volume={abs/2303.08774},\n  url={https://api.semanticscholar.org/CorpusID:257532815}\n}",
                "@article{ouyang2022training,\n  title={Training language models to follow instructions with human feedback},\n  author={Ouyang, Long and Wu, Jeffrey and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},\n  journal={Advances in Neural Information Processing Systems},\n  volume={35},\n  pages={27730--27744},\n  year={2022}\n}"
            ]
        },
        "Generate Tweets from Abstracts": {
            "Date & Time": "<DATE_TIME_HERE>",
            "Model Name": [
                "gpt-4"
            ],
            "Model Card": [
                "https://cdn.openai.com/papers/gpt-4-system-card.pdf"
            ],
            "License Information": [
                "https://openai.com/policies"
            ],
            "Citation Information": [
                "@article{OpenAI2023GPT4TR,\n  title={GPT-4 Technical Report},\n  author={OpenAI},\n  journal={ArXiv},\n  year={2023},\n  volume={abs/2303.08774},\n  url={https://api.semanticscholar.org/CorpusID:257532815}\n}",
                "@article{ouyang2022training,\n  title={Training language models to follow instructions with human feedback},\n  author={Ouyang, Long and Wu, Jeffrey and Jiang, Xu and Almeida, Diogo and Wainwright, Carroll and Mishkin, Pamela and Zhang, Chong and Agarwal, Sandhini and Slama, Katarina and Ray, Alex and others},\n  journal={Advances in Neural Information Processing Systems},\n  volume={35},\n  pages={27730--27744},\n  year={2022}\n}"
            ]
        }
    },
    "__version__": "0.1.0",
    "datetime": "<DATE_TIME_HERE>",
    "type": "ProcessWithPrompt",
    "name": "Generate Tweets from Abstracts",
    "version": 1.0,
    "fingerprint": "28b5e209bdad7d15",
    "pickled": false,
    "req_versions": {
        "dill": "0.3.7",
        "sqlitedict": "2.1.0",
        "torch": "2.1.2",
        "numpy": "1.26.3",
        "transformers": "4.36.2",
        "datasets": "2.16.1",
        "huggingface_hub": "0.20.2",
        "accelerate": "0.26.1",
        "peft": "0.7.1",
        "tiktoken": "0.5.2",
        "tokenizers": "0.15.0",
        "petals": "2.2.0",
        "openai": "1.9.0",
        "ctransformers": "0.2.27",
        "optimum": "1.16.2",
        "bitsandbytes": "0.42.0",
        "litellm": "1.15.3",
        "trl": "0.7.6",
        "setfit": "1.0.3",
        "together": "0.2.10",
        "google.generativeai": "0.2.1",
        "google-cloud-aiplatform": "1.35.0"
    },
    "interpreter": "3.11.7 (main, Dec  4 2023, 18:10:11) [Clang 15.0.0 (clang-1500.1.0.2.5)]"
}
